Exploring Climate-Related Anxiety Through Social Media Content

This study explores climate-related anxiety as expressed through social media discussions on Reddit. Using natural language processing techniques, we analyse large-scale textual data to identify recurring themes, emotional patterns, and how these evolve over time. Text data was preprocessed and analysed using BERTopic for topic modelling and a transformer-based model for emotion classification across 28 categories using the RoBERTa-base GoEmotions model. Results show that climate-related discourse is structured around a small number of core themes, primarily separating action-oriented discussions like advocacy and policy from informational and reflective content. Emotional analysis reveals that negative emotions such as fear and sadness are more prominent in posts, while comments often introduce a wider range of responses, including care, encouragement, and neutral reactions. These findings suggest that online climate discourse is shaped not only by the topics being discussed, but also by how users engage with and respond to one another. This work provides an initial framework for understanding climate-related anxiety through large-scale social media analysis and highlights opportunities for improving future models, expanding platform coverage, and incorporating youth-centred perspectives.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> appendices/parameters.txt <==
# Dataset size-specific hyperparameters for BERT modeling.
DATASET_PARAMS = {
    "reddit": {
        "min_df": 0.05,
        "max_df": 0.90,
        "n_neighbors": 15,
        "min_cluster_size": 70,
        "min_samples": 10,
        "min_topic_size": 100,
        "nr_topics": "auto"
    },
    "reddit_small": {
        "min_df": 0.01,
        "max_df": 0.95,
        "n_neighbors": 3,
        "min_cluster_size": 3,
        "min_samples": 3,
        "min_topic_size": 15,
        "nr_topics": "auto"
    }
}

==> appendices/stopwords.txt <==
SWEAR_VARIANTS = [
    "fuck",
    "fucking",
    "fucked",
    "fuckin",
    "fck",
    "f*ck",
    "f@ck",
    "shit",
    "shitty",
    "shitshow",
    "bullshit",
    "bs",
    "sh*t",
    "ass",
    "asshole",
    "a**",
    "arse",
    "bitch",
    "b*tch",
    "damn",
    "d*mn",
    "crap",
    "dick",
    "pussy",
    "piss",
    "prick",
    "whore",
    "slut",
    "cunt",
    "mf",
    "motherfucker",
]

ADDITIONAL_STOPWORDS = [
    "rt",
    "tweet",
    "repost",
    "replied",
    "comments",
    "comment",
    "upvote",
    "downvote",
    "subreddit",
    "thread",
    "user",
    "followers",
    "post",
    "share",
    "like",
    "reply",
    "hashtag",
    "hashtags",
    "link",
    "bio",
    "mention",
    "tagged",
    "followed",
    "following",
    "message",
    "profile",
    "climate",
    "change",
    "global",
    "warming",
    "yes",
    "great",
    "of",
    "love",
    "great",
    "thank",
    "you",
    "good",
    "like",
    "go",
    # Twitter-specific artifacts that slip through
    "https",
    "http",
    "co",
    "amp",
    "t",
    "www",
    "url",
    "pic",
    "twitter",
    "com",
]

# Words to preserve (negations, modals, interrogatives)
PRESERVE_WORDS = {
    "not",
    "no",
    "nor",
    "should",
    "could",
    "would",
    "must",
    "might",
    "may",
    "don't",
    "do",
    "does",
    "did",
    "why",
    "what",
    "how",
    "if",
    "that",
    "this",
    "i",
    "you",
    "we",
    "they",
    "he",
    "she",
    "it",
}

MIN_DOCUMENT_WORDS = 3 # documents with 3 or less words are removed.
